Maximum A Posteriori Direction-of-Arrival Estimation via Mixed-Integer Semidefinite Programming

We propose a joint sparse maximum a posteriori (MAP) estimator for DOA estimation from multiple snapshots, reformulated as a mixed-integer semidefinite program (MISDP). This enables efficient computation of globally optimal solutions using off-the-shelf MISDP solvers based on the branch-and-bound method. Unlike other nonconvex approaches for joint sparse recovery, such as the greedy methods and sparse Bayesian learning techniques, it provides a solution with an optimality assessment even with early termination. Additionally, we present a more scalable approximate solution approach for the MISDP problem based on randomized rounding. Numerical simulations demonstrate the improved threshold behavior, resolution, and robustness of our proposed method against popular DOA estimation methods. In particular, the proposed method applied with the randomized rounding algorithm exhibits a superior estimation performance at a significantly reduced running time, compared to the deterministic maximum likelihood (DML) estimator.

==> results/Pilanci_continuousVar_L=3_SNR=10_N=8_uncorr.csv <==
frequency	continuous
-1	0.00567206606003486
-0.98	0.00513179726597067
-0.96	0.00480223790855802
-0.94	0.00467622173569703
-0.92	0.00475538463977634
-0.9	0.00506150985487305
-0.88	0.00564682030025318
-0.86	0.00660631104345812
-0.84	0.00808923642440864
-0.82	0.0102886790319032
-0.8	0.0132907290751665
-0.78	0.0162667377473252
-0.76	0.0167028249775687
-0.74	0.0140810757798165
-0.72	0.010758292909486
-0.7	0.00813925423310153
-0.68	0.00636741631730899
-0.66	0.00522956763405024
-0.64	0.00452813721933494
-0.62	0.00413640496808897
-0.6	0.00398568352624185
-0.58	0.00405096923629423
-0.56	0.00434524157310794
-0.54	0.00492441894812469
-0.52	0.00590880400734759
-0.5	0.00749938722275588
-0.48	0.00998819640713913
-0.46	0.0134356344245184
-0.44	0.0160215940679023
-0.42	0.0147999666465698
-0.4	0.0111206177336006
-0.38	0.00797251749558001
-0.36	0.00590529678336568
-0.34	0.00463271616759376
-0.32	0.00385740726481204
-0.3	0.00340137553352303
-0.28	0.00317106740629565
-0.26	0.00312670486519901
-0.24	0.00327100255069262
-0.22	0.00366033177256818
-0.2	0.00449180796674275
-0.18	0.00621880213867686
-0.16	0.0104603437209665
-0.14	0.0254405891818202
-0.12	0.114895694497705
-0.1	0.493415250346344
-0.08	0.128138321400149
-0.0600000000000001	0.0252019968918206
-0.04	0.00949057456371013
-0.02	0.00530303885674107
0	0.00361401919974648
0.02	0.00276759885567295
0.04	0.00231414637548833
0.0600000000000001	0.00205738707417449
0.0800000000000001	0.00192688556566032
0.1	0.00189190211612054
0.12	0.00194282687222632
0.14	0.00208538748861345
0.16	0.00234178607728484
0.18	0.00275912726415041
0.2	0.0034311743186932
0.22	0.00455149504181593
0.24	0.00655238993596435
0.26	0.0105221756863174
0.28	0.0197822449146244
0.3	0.0463723275950811
0.32	0.126298094961185
0.34	0.218460190248836
0.36	0.149230111238785
0.38	0.0885050106351632
0.4	0.0680282004857119
0.42	0.0662456435432822
0.44	0.0747140746777467
0.46	0.0896009315469044
0.48	0.119870006324403
0.5	0.187253087741588
0.52	0.234887911301138
0.54	0.137859132302599
0.56	0.0530649620173181
0.58	0.0237267073810844
0.6	0.0136398106768345
0.62	0.0092261312866952
0.64	0.00686358238117024
0.66	0.00548453180866138
0.68	0.0046512139187496
0.7	0.00415370700390942
0.72	0.0038841292580615
0.74	0.00379141702096914
0.76	0.0038562374670874
0.78	0.00408040975968081
0.8	0.00447987618315077
0.82	0.00507697202967156
0.84	0.00588370383179629
0.86	0.00686312364593646
0.88	0.00786248122357681
0.9	0.00857550678253706
0.92	0.00868993024483299
0.94	0.00817780744263928
0.96	0.00731598501999459
0.98	0.0064204437460908


==> results/Pilanci_continuousVar_L=3_SNR=5_N=8_uncorr.csv <==
frequency	continuous
-1	0.00841099648533705
-0.98	0.00761141299348309
-0.96	0.00707473519360764
-0.94	0.00681237467761519
-0.92	0.00683622690711301
-0.9	0.00718336589404889
-0.88	0.00793661508970473
-0.86	0.00925033349251217
-0.84	0.0113807383782422
-0.82	0.0146980041612255
-0.8	0.0195073479948638
-0.78	0.0248654424354938
-0.76	0.0266116873985326
-0.74	0.0225310362988868
-0.72	0.0167285900317041
-0.7	0.0121837765058876
-0.68	0.00918723415644364
-0.66	0.00731097262764403
-0.64	0.00617017489382266
-0.62	0.00552349118514238
-0.6	0.00524155802050684
-0.58	0.00527435244553397
-0.56	0.00563785626587405
-0.54	0.00642237309529151
-0.52	0.00782622951561515
-0.5	0.0102212443979892
-0.48	0.0142123003814501
-0.46	0.0202289291098449
-0.44	0.0256581260505206
-0.42	0.0239042687578971
-0.4	0.0172448960149828
-0.38	0.0118245521547209
-0.36	0.00848106944676224
-0.34	0.00648788853217866
-0.32	0.00530198675178622
-0.3	0.00462180123037209
-0.28	0.00429196065446289
-0.26	0.00424724998718024
-0.24	0.00449271083087698
-0.22	0.00511798407527709
-0.2	0.00637311280299165
-0.18	0.00892809123756164
-0.16	0.0148723836006703
-0.14	0.0325679651955967
-0.12	0.113172913181249
-0.1	0.430044075526427
-0.08	0.110595343600698
-0.0600000000000001	0.0309758971575036
-0.04	0.0134330207090091
-0.02	0.00763257871818679
0	0.00515946830997895
0.02	0.00391465798540507
0.04	0.00323079182220169
0.0600000000000001	0.00285109079294713
0.0800000000000001	0.00266431269399226
0.1	0.0026220414683893
0.12	0.00271000312220209
0.14	0.00293937824809085
0.16	0.00334925371534742
0.18	0.00402049927499316
0.2	0.00510891255377399
0.22	0.00691900960533041
0.24	0.0100688909309937
0.26	0.0158582291008796
0.28	0.0270664185452975
0.3	0.0494609396456697
0.32	0.0901846839861177
0.34	0.128443064630266
0.36	0.123205563224736
0.38	0.10054284282421
0.4	0.0850456067530339
0.42	0.0802861413632918
0.44	0.0855790967831788
0.46	0.100054777738636
0.48	0.12519986159738
0.5	0.157027389188536
0.52	0.160895851204445
0.54	0.112872978867995
0.56	0.0651699659908307
0.58	0.0383564963070439
0.6	0.0241766405276866
0.62	0.0164433599937875
0.64	0.0120495833565572
0.66	0.0094440853010577
0.68	0.0078481459084398
0.7	0.00686335560514138
0.72	0.00628128005854138
0.74	0.00599208555626763
0.76	0.00594111928707444
0.78	0.00610775880202141
0.8	0.00649342888253177
0.82	0.00711154142713264
0.84	0.00797074974358341
0.86	0.00904218987194654
0.88	0.010202431170684
0.9	0.0111818985902398
0.92	0.0116264464603347
0.94	0.0113467707828351
0.96	0.0104970767117166
0.98	0.00942255726690196


==> results/Pilanci_continuousVar_L=5_SNR=-5_N=100_uncorr.csv <==
frequency	continuous
-1	0.0192156713777313
-0.98	0.025493174996956
-0.96	0.033091217528365
-0.94	0.0398173433282735
-0.92	0.0414225724570196
-0.9	0.0363852080049746
-0.88	0.0291312241900717
-0.86	0.0220266521180253
-0.84	0.0167515963099182
-0.82	0.0131224962582529
-0.8	0.0107607181840035
-0.78	0.00933808716183475
-0.76	0.00864054734267666
-0.74	0.00856225616323261
-0.72	0.00909170231506871
-0.7	0.0103081931950732
-0.68	0.0124018804219875
-0.66	0.0157171197716645
-0.64	0.0208365325335656
-0.62	0.0287247803484026
-0.6	0.0409469186756847
-0.58	0.0579112265584938
-0.56	0.0854376067914468
-0.54	0.120268120380013
-0.52	0.14303016548475
-0.5	0.134454385444712
-0.48	0.106468012521528
-0.46	0.0769128779141938
-0.44	0.0564506555499029
-0.42	0.0404000122698024
-0.4	0.0296088637131826
-0.38	0.0224380028416018
-0.36	0.0177877256669148
-0.34	0.0149045955463874
-0.32	0.0132962286632936
-0.3	0.0126880676656429
-0.28	0.0130020716791161
-0.26	0.0143590271379253
-0.24	0.0171270862477941
-0.22	0.0220368745551959
-0.2	0.0304520225607806
-0.18	0.0451213819626231
-0.16	0.070686992260995
-0.14	0.113080100448612
-0.12	0.165105902668462
-0.1	0.164512630139336
-0.08	0.107803745419849
-0.0600000000000001	0.0648418618259446
-0.04	0.0417608435265021
-0.02	0.0281116314533486
0	0.0204299414526138
0.02	0.0160433303586337
0.04	0.0136264179404469
0.0600000000000001	0.012526095079912
0.0800000000000001	0.0124543895994378
0.1	0.0133522511102819
0.12	0.0153323290207243
0.14	0.0186475751601652
0.16	0.0236498524595568
0.18	0.030465844601969
0.2	0.0384590755404587
0.22	0.0496652141308412
0.24	0.0620191419850721
0.26	0.0717019561487597
0.28	0.0747952732176496
0.3	0.0735106270340211
0.32	0.0720737416914701
0.34	0.0726167228848361
0.36	0.076043363027391
0.38	0.0828530424262379
0.4	0.0930686615568099
0.42	0.105551794167899
0.44	0.117031109320345
0.46	0.121744629538215
0.48	0.114004814248443
0.5	0.0966209559168416
0.52	0.0786837755610157
0.54	0.0650352290121742
0.56	0.0562436449354941
0.58	0.0522779544187654
0.6	0.0516423998690998
0.62	0.054334174787488
0.64	0.0608302617427083
0.66	0.0736510007580648
0.68	0.0931456416301815
0.7	0.117217153272392
0.72	0.128965323542363
0.74	0.106801839485161
0.76	0.0738259430517043
0.78	0.0494327378393669
0.8	0.0339329368010049
0.82	0.0235969882254112
0.84	0.0173172410772431
0.86	0.0135400802558674
0.88	0.0113549549155384
0.9	0.010267203801162
0.92	0.0100459146143978
0.94	0.0106453097458013
0.96	0.0121767847839204
0.98	0.0149027407848338


==> results/Pilanci_continuousVar_L=5_SNR=-5_N=20_uncorr.csv <==
frequency	continuous
-1	0.0235578100564957
-0.98	0.0291850279115286
-0.96	0.033885097797153
-0.94	0.0346289081963087
-0.92	0.0306511126466587
-0.9	0.0253887022316116
-0.88	0.0205229424342576
-0.86	0.0166907699303318
-0.84	0.0139062574670029
-0.82	0.0119992224169864
-0.8	0.0107891911238172
-0.78	0.0101393740115149
-0.76	0.0099660224137731
-0.74	0.0102364319126036
-0.72	0.0109676692130258
-0.7	0.0122306727197114
-0.68	0.0141637976638836
-0.66	0.0170013752556644
-0.64	0.0211237920935069
-0.62	0.0271398715986808
-0.6	0.0360225317610928
-0.58	0.0493108222141678
-0.56	0.0694734896270739
-0.54	0.100594318869993
-0.52	0.145417683504757
-0.5	0.1694945717057
-0.48	0.130858075875654
-0.46	0.0892205840865761
-0.44	0.060581320393593
-0.42	0.0409455182420902
-0.4	0.0281238617128338
-0.38	0.0201249317637455
-0.36	0.0152594275518559
-0.34	0.0123730332628075
-0.32	0.010770756581376
-0.3	0.0100812480055307
-0.28	0.010162745676266
-0.26	0.0110631557209978
-0.24	0.0130369210951144
-0.22	0.0166352467958404
-0.2	0.0228950624816584
-0.18	0.0335630638116102
-0.16	0.0510414433844021
-0.14	0.0792068723061232
-0.12	0.142805241943361
-0.1	0.279549052410668
-0.08	0.163928932237796
-0.0600000000000001	0.0869106801479213
-0.04	0.0555457071868052
-0.02	0.0384102837932483
0	0.0281976220035481
0.02	0.0220320169804091
0.04	0.0183577015491661
0.0600000000000001	0.0162887635954052
0.0800000000000001	0.0153306892152089
0.1	0.0152205009877442
0.12	0.0158328449618535
0.14	0.0171255178466393
0.16	0.0191058895099066
0.18	0.0218083735866351
0.2	0.0252762911518293
0.22	0.0296579585764031
0.24	0.0349168043949755
0.26	0.0410626413292183
0.28	0.0483144289507116
0.3	0.0573078064856338
0.32	0.0686529589919301
0.34	0.0827432171544921
0.36	0.100162631166841
0.38	0.120867620475804
0.4	0.138368406102767
0.42	0.138614220036645
0.44	0.117751676543028
0.46	0.0914150052288791
0.48	0.0706670159661982
0.5	0.0570555256432617
0.52	0.0486584749391918
0.54	0.0442424282197509
0.56	0.0431047750274345
0.58	0.045122156399499
0.6	0.0507954868215021
0.62	0.0614899101096457
0.64	0.0802599600819823
0.66	0.11380430731318
0.68	0.166830439160125
0.7	0.167550095206125
0.72	0.106939775794524
0.74	0.0670106916099212
0.76	0.0438308372925156
0.78	0.0298252971676595
0.8	0.0212959987988329
0.82	0.0161476550251472
0.84	0.0130964486627526
0.86	0.0113853773527622
0.88	0.0106028416883321
0.9	0.0105616647520844
0.92	0.011228513404329
0.94	0.0126867671142231
0.96	0.0151098595044099
0.98	0.0187054624977073


==> results/Pilanci_continuousVar_L=5_SNR=-5_N=2_uncorr.csv <==
frequency	continuous
-1	9.98659488438136e-10
-0.98	4.22728709109655e-10
-0.96	2.41667004319837e-10
-0.94	1.35559076047346e-10
-0.92	7.39737038947089e-11
-0.9	3.9752498036279e-11
-0.88	2.2645791421027e-11
-0.86	1.90438925160899e-11
-0.84	2.83582384169756e-11
-0.82	5.25976914855772e-11
-0.8	9.72930521075128e-11
-0.78	1.75813862098393e-10
-0.76	3.15771362458883e-10
-0.74	5.78197831475552e-10
-0.72	1.12665014571144e-09
-0.7	2.52377390293246e-09
-0.68	8.54226756117762e-09
-0.66	0.308245591376391
-0.64	0.0378708935177493
-0.62	1.04769268617814e-08
-0.6	3.93464358393918e-09
-0.58	2.3185482659071e-09
-0.56	1.71507986208152e-09
-0.54	1.47897293394647e-09
-0.52	1.45468034345637e-09
-0.5	1.61802648864803e-09
-0.48	2.10344263509994e-09
-0.46	3.21571254121856e-09
-0.44	6.19571539176578e-09
-0.42	1.86626648256399e-08
-0.4	0.581704173464423
-0.38	2.74665171252595e-07
-0.36	2.43756277092868e-08
-0.34	8.6870765686632e-09
-0.32	4.67261843608021e-09
-0.3	3.12780235841582e-09
-0.28	2.43183706096492e-09
-0.26	2.12874609001498e-09
-0.24	2.06622621960159e-09
-0.22	2.208582282775e-09
-0.2	2.59773437573182e-09
-0.18	3.3788345609545e-09
-0.16	4.91250644670399e-09
-0.14	8.14522427838357e-09
-0.12	1.62088225868957e-08
-0.1	4.669957054603e-08
-0.08	0.70992877510012
-0.0600000000000001	0.241891672545235
-0.04	2.0938074499883e-07
-0.02	8.87472158453573e-08
0	7.40774866072068e-08
0.02	9.90178168553976e-08
0.04	3.05299454667741e-07
0.0600000000000001	2.14217535766957e-05
0.0800000000000001	0.178937542937696
0.1	6.17675425187727e-08
0.12	1.09427374023612e-08
0.14	5.27847464360784e-09
0.16	3.18168638404359e-09
0.18	2.23553820073126e-09
0.2	1.70587395666216e-09
0.22	1.40725391689676e-09
0.24	1.25550458885429e-09
0.26	1.21311838827937e-09
0.28	1.27270408153663e-09
0.3	1.45564699923516e-09
0.32	1.82789184759212e-09
0.34	2.55488766095994e-09
0.36	4.09254738491538e-09
0.38	8.07034889169038e-09
0.4	2.49414348959012e-08
0.42	0.24676299612449
0.44	0.925179672365826
0.46	2.15839480261365e-08
0.48	8.49362410016934e-09
0.5	4.9911101934563e-09
0.52	3.63173572500523e-09
0.54	3.07161169279902e-09
0.56	2.95282957218645e-09
0.58	3.20901583332799e-09
0.6	3.97171375719673e-09
0.62	5.74812744554245e-09
0.64	1.04377402790207e-08
0.66	2.98759094710694e-08
0.68	0.441912550447745
0.7	0.575079171965492
0.72	2.90769670513359e-08
0.74	1.05969125906443e-08
0.76	6.05861880900712e-09
0.78	4.39090091867853e-09
0.8	3.78643929895716e-09
0.82	3.83340029197492e-09
0.84	4.6286903888776e-09
0.86	7.06698830843813e-09
0.88	1.67473525104247e-08
0.9	0.156599011040206
0.92	0.59586494142354
0.94	1.1434571201364e-08
0.96	3.5049956549482e-09
0.98	1.45811990143181e-09


==> results/varyFreq_L=3_M=8_N=8_SNR=10_corr_fminconDML_rmse.csv <==
N	MUSIC	root-MUSIC	DML	SPARROW	Pilanci	SCIP-SDP	SBL	CRB
0.0314159265358979	1.2820686441922	1.17888383948116	0.775733475550907	1.14596492866239	0.620185835839703	0.604472162257723	0.986489757865996	0.608325869527517
0.0628318530717959	1.26159750468864	1.13033395857606	0.625610548886685	0.990967406710846	0.413414480184412	0.408097530801687	0.927144458779273	0.205166266974353
0.0942477796076938	1.2178761388612	1.02282374563047	0.294115007274028	0.717387931863418	0.209707895152579	0.203667714715742	0.910434815914647	0.120683233457652
0.125663706143592	1.21608314424619	0.799442317108548	0.151855109816794	0.389354653975066	0.117034960262691	0.116691774276902	0.824557964436116	0.0859571831656301
0.15707963267949	1.21427763466407	0.529722402378481	0.092368036775582	0.189704558420275	0.0924274401566197	0.0921783933961323	0.686424299113091	0.0670935982096596
0.188495559215388	1.19475435221504	0.416088857660506	0.074407687834554	0.102810139600254	0.0694534957725857	0.0694473920086714	0.494352576773388	0.0552217383144179
0.219911485751285	1.2164585135087	0.266228017110721	0.0584715239493227	0.0607082400187119	0.0586513381600235	0.0586457304949722	0.380637097747768	0.0470510981177525
0.251327412287183	1.17700470410124	0.160493486561153	0.0505914137930258	0.0736922594145077	0.0507989832455973	0.0507977256861087	0.242393689745069	0.0410816997330877
0.282743338823081	1.11402951578043	0.137636155142446	0.0459332570717477	0.0575534370052831	0.0459286418178333	0.0459302605892482	0.134960129644458	0.0365306160812242
0.314159265358979	1.05206339002212	0.0822847833294206	0.0407836014075631	0.040763667820039	0.0407829431538479	0.0407954292876536	0.050432810303228	0.0329483067355566
0.345575191894877	0.916631287495107	0.0362249461016126	0.0361226334630239	0.0362863320734604	0.0362258917890979	0.0362216906043436	0.0362268518031872	0.0300577812643533
0.376991118430775	0.723726778033832	0.053724525346011	0.0315169623622501	0.0540996565029485	0.031512972312459	0.0315129721890911	0.0315111440108434	0.0276788583032321
0.408407044966673	0.570151869940794	0.05599424470149	0.029858099195607	0.0632789230299222	0.0298580991481525	0.0298580990072808	0.0298580989963847	0.0256891953941485
0.439822971502571	0.409079817361203	0.0267516439216404	0.0267516430370192	0.0444558733654133	0.0267516436065802	0.0267516435503015	0.0267516436399453	0.0240027912840258
0.471238898038469	0.279052478735138	0.0256910447934271	0.0256910449441798	0.0386649298055045	0.0256910452715897	0.0256910457278155	0.0256910450774984	0.022557440232721


==> results/varyFreq_L=3_M=8_N=8_SNR=10_corr_fminconMAP_rmse.csv <==
N	MUSIC	root-MUSIC	DML	SPARROW	Pilanci	SCIP-SDP	SBL	CRB
0.0314159265358979	1.32015211528852	1.22034470408721	0.815694351992854	1.14838133543197	0.552817963985946	0.538060254728426	1.07875324536643	0.608325869527517
0.0628318530717959	1.29232913154481	1.16841588165199	0.652674922097938	0.992761873634915	0.366616956497116	0.357174876116765	1.01880461281242	0.205166266974353
0.0942477796076938	1.26287510484316	1.0449172342333	0.29948639005524	0.716225618875054	0.165987771569243	0.154227471050911	0.952225238868359	0.120683233457652
0.125663706143592	1.22594148297327	0.801122497500718	0.135447247291909	0.38078290335882	0.0821546036526049	0.0816517128364913	0.863706174356686	0.0859571831656301
0.15707963267949	1.20153133718462	0.543255601062416	0.0915956240213531	0.18215209731559	0.0734007428337293	0.0730997205887324	0.699919674015304	0.0670935982096596
0.188495559215388	1.16957943510979	0.401271608836129	0.0788685724696194	0.0921415714722956	0.0553160605515312	0.0542928060150685	0.502792488828122	0.0552217383144179
0.219911485751285	1.17562102901663	0.261448874219245	0.0481304120954898	0.0548924399735603	0.0481304116213097	0.0481304113783636	0.381649951645728	0.0470510981177525
0.251327412287183	1.14276136733707	0.157095904837965	0.0463656592971001	0.0705066913332906	0.0463656590893357	0.0463656593128483	0.240989848373776	0.0410816997330877
0.282743338823081	1.07886964608364	0.127239953926281	0.0413014245621738	0.0413014248275024	0.0413014245647247	0.041301424682461	0.13829020522227	0.0365306160812242
0.314159265358979	1.02326077869106	0.0824350313782881	0.0371138732732891	0.0371138729425093	0.0371138731778383	0.0371138732886252	0.0371138733092083	0.0329483067355566
0.345575191894877	0.904226706138878	0.0337938670660676	0.0337938670084083	0.0337938669836617	0.0337938668041271	0.0337938667565784	0.0337938671474375	0.0300577812643533
0.376991118430775	0.711142982593921	0.0539865665857719	0.0314630564781622	0.039224729681945	0.0314630564231849	0.0314630564062989	0.031463056371835	0.0276788583032321
0.408407044966673	0.562455186448924	0.0554008829384695	0.0288267651054069	0.066222322019984	0.0288267651352444	0.0288267651252332	0.0288267651669443	0.0256891953941485
0.439822971502571	0.396994273423547	0.0264461637428573	0.0264461638579678	0.0264461638606965	0.0264461637571301	0.0264461637265223	0.0264461638239732	0.0240027912840258
0.471238898038469	0.254842168117622	0.0250703651273479	0.025070365305396	0.0366305696512867	0.0250703653109026	0.0250703651498114	0.0250703652707846	0.022557440232721


==> results/varyFreq_L=3_M=8_N=8_SNR=10_corr_rmse.csv <==
N	MUSIC	root-MUSIC	DML	SPARROW	Pilanci	SCIP-SDP	SBL	CRB
0.0314159265358979	1.40304433007733	1.06767540959492	0.821858091286287	1.15592054554303	0.555144697474368	0.54093323755754	1.09679894145574	0.608325869527517
0.0628318530717959	1.40256074754137	1.03019825896494	0.66598306438579	1.00796275753295	0.370119971279407	0.360903232462745	1.04675931204236	0.205166266974353
0.0942477796076938	1.40825886986941	0.935096189421997	0.309313157038149	0.713474066920872	0.165912581344109	0.156559361084837	1.00818206632066	0.120683233457652
0.125663706143592	1.40069756046576	0.726515202543629	0.149653286990135	0.394031370266909	0.08384384430644	0.0833637657835846	0.930676696890015	0.0859571831656301
0.15707963267949	1.38518611745318	0.528068458769254	0.0944639525207274	0.20372124209372	0.0757030401562526	0.0741841722609843	0.770169197391692	0.0670935982096596
0.188495559215388	1.34059087729504	0.369114774867829	0.0702575131057039	0.115668646253497	0.0577004900438531	0.0553372321212819	0.554729712197923	0.0552217383144179
0.219911485751285	1.33856328577484	0.24941301933633	0.054763526097921	0.0900784700411197	0.0518378654229055	0.0498580420977503	0.422505475501651	0.0470510981177525
0.251327412287183	1.28169588070589	0.142745954527177	0.0502654824574364	0.0879122188303746	0.0492606002340052	0.0482893211089575	0.262811954624085	0.0410816997330877
0.282743338823081	1.2037141152634	0.119681049894918	0.0476584196077045	0.0726516650442547	0.0449295346830583	0.0435311847416212	0.163745000808045	0.0365306160812242
0.314159265358979	1.13514050578426	0.0887512303138237	0.0420863992660592	0.0689148288672634	0.0410415945651793	0.0390872710903256	0.0562453304494023	0.0329483067355566
0.345575191894877	0.971235618264576	0.0407404589970275	0.0381674417481808	0.061154902455863	0.0379600084636322	0.0372425617428018	0.0412335282445526	0.0300577812643533
0.376991118430775	0.787919120271917	0.0481627136364478	0.0348136097015776	0.0707335242846386	0.0354689381617988	0.0341649705668758	0.0339524637404598	0.0276788583032321
0.408407044966673	0.613809643462193	0.0522742043673045	0.0327690854135191	0.0738998044783346	0.0339912001634861	0.0326282290059414	0.032242802766634	0.0256891953941485
0.439822971502571	0.444534065360423	0.031885488449532	0.0312268620714222	0.061797078649357	0.0313530317249942	0.0306097116039459	0.0309942171225434	0.0240027912840258
0.471238898038469	0.284481001372114	0.0291946871333209	0.0299798594747517	0.0656184380596026	0.0295153702636916	0.0289754093624115	0.0293589075244373	0.022557440232721


==> results/varyFreq_L=3_M=8_N=8_SNR=10_uncorr_fminconDML_rmse.csv <==
N	MUSIC	root-MUSIC	DML	SPARROW	Pilanci	SCIP-SDP	SBL	CRB
0.0314159265358979	1.2820686441922	1.17888383948116	0.775733475550907	1.14596492866239	0.620185835839703	0.604472162257723	0.986489757865996	0.608325869527517
0.0628318530717959	1.26159750468864	1.13033395857606	0.625610548886685	0.990967406710846	0.413414480184412	0.408097530801687	0.927144458779273	0.205166266974353
0.0942477796076938	1.2178761388612	1.02282374563047	0.294115007274028	0.717387931863418	0.209707895152579	0.203667714715742	0.910434815914647	0.120683233457652
0.125663706143592	1.21608314424619	0.799442317108548	0.151855109816794	0.389354653975066	0.117034960262691	0.116691774276902	0.824557964436116	0.0859571831656301
0.15707963267949	1.21427763466407	0.529722402378481	0.092368036775582	0.189704558420275	0.0924274401566197	0.0921783933961323	0.686424299113091	0.0670935982096596
0.188495559215388	1.19475435221504	0.416088857660506	0.074407687834554	0.102810139600254	0.0694534957725857	0.0694473920086714	0.494352576773388	0.0552217383144179
0.219911485751285	1.2164585135087	0.266228017110721	0.0584715239493227	0.0607082400187119	0.0586513381600235	0.0586457304949722	0.380637097747768	0.0470510981177525
0.251327412287183	1.17700470410124	0.160493486561153	0.0505914137930258	0.0736922594145077	0.0507989832455973	0.0507977256861087	0.242393689745069	0.0410816997330877
0.282743338823081	1.11402951578043	0.137636155142446	0.0459332570717477	0.0575534370052831	0.0459286418178333	0.0459302605892482	0.134960129644458	0.0365306160812242
0.314159265358979	1.05206339002212	0.0822847833294206	0.0407836014075631	0.040763667820039	0.0407829431538479	0.0407954292876536	0.050432810303228	0.0329483067355566
0.345575191894877	0.916631287495107	0.0362249461016126	0.0361226334630239	0.0362863320734604	0.0362258917890979	0.0362216906043436	0.0362268518031872	0.0300577812643533
0.376991118430775	0.723726778033832	0.053724525346011	0.0315169623622501	0.0540996565029485	0.031512972312459	0.0315129721890911	0.0315111440108434	0.0276788583032321
0.408407044966673	0.570151869940794	0.05599424470149	0.029858099195607	0.0632789230299222	0.0298580991481525	0.0298580990072808	0.0298580989963847	0.0256891953941485
0.439822971502571	0.409079817361203	0.0267516439216404	0.0267516430370192	0.0444558733654133	0.0267516436065802	0.0267516435503015	0.0267516436399453	0.0240027912840258
0.471238898038469	0.279052478735138	0.0256910447934271	0.0256910449441798	0.0386649298055045	0.0256910452715897	0.0256910457278155	0.0256910450774984	0.022557440232721


==> results/varyFreq_L=3_M=8_N=8_SNR=10_uncorr_fminconMAP_rmse.csv <==
N	MUSIC	root-MUSIC	DML	SPARROW	Pilanci	SCIP-SDP	SBL	CRB
0.0314159265358979	1.32015211528852	1.22034470408721	0.815694351992854	1.14838133543197	0.552817963985946	0.538060254728426	1.07875324536643	0.608325869527517
0.0628318530717959	1.29232913154481	1.16841588165199	0.652674922097938	0.992761873634915	0.366616956497116	0.357174876116765	1.01880461281242	0.205166266974353
0.0942477796076938	1.26287510484316	1.0449172342333	0.29948639005524	0.716225618875054	0.165987771569243	0.154227471050911	0.952225238868359	0.120683233457652
0.125663706143592	1.22594148297327	0.801122497500718	0.135447247291909	0.38078290335882	0.0821546036526049	0.0816517128364913	0.863706174356686	0.0859571831656301
0.15707963267949	1.20153133718462	0.543255601062416	0.0915956240213531	0.18215209731559	0.0734007428337293	0.0730997205887324	0.699919674015304	0.0670935982096596
0.188495559215388	1.16957943510979	0.401271608836129	0.0788685724696194	0.0921415714722956	0.0553160605515312	0.0542928060150685	0.502792488828122	0.0552217383144179
0.219911485751285	1.17562102901663	0.261448874219245	0.0481304120954898	0.0548924399735603	0.0481304116213097	0.0481304113783636	0.381649951645728	0.0470510981177525
0.251327412287183	1.14276136733707	0.157095904837965	0.0463656592971001	0.0705066913332906	0.0463656590893357	0.0463656593128483	0.240989848373776	0.0410816997330877
0.282743338823081	1.07886964608364	0.127239953926281	0.0413014245621738	0.0413014248275024	0.0413014245647247	0.041301424682461	0.13829020522227	0.0365306160812242
0.314159265358979	1.02326077869106	0.0824350313782881	0.0371138732732891	0.0371138729425093	0.0371138731778383	0.0371138732886252	0.0371138733092083	0.0329483067355566
0.345575191894877	0.904226706138878	0.0337938670660676	0.0337938670084083	0.0337938669836617	0.0337938668041271	0.0337938667565784	0.0337938671474375	0.0300577812643533
0.376991118430775	0.711142982593921	0.0539865665857719	0.0314630564781622	0.039224729681945	0.0314630564231849	0.0314630564062989	0.031463056371835	0.0276788583032321
0.408407044966673	0.562455186448924	0.0554008829384695	0.0288267651054069	0.066222322019984	0.0288267651352444	0.0288267651252332	0.0288267651669443	0.0256891953941485
0.439822971502571	0.396994273423547	0.0264461637428573	0.0264461638579678	0.0264461638606965	0.0264461637571301	0.0264461637265223	0.0264461638239732	0.0240027912840258
0.471238898038469	0.254842168117622	0.0250703651273479	0.025070365305396	0.0366305696512867	0.0250703653109026	0.0250703651498114	0.0250703652707846	0.022557440232721


==> results/varyFreq_L=3_M=8_N=8_SNR=10_uncorr_rmse.csv <==
N	MUSIC	root-MUSIC	DML	SPARROW	Pilanci	SCIP-SDP	SBL	CRB
0.0314159265358979	1.40304433007733	1.06767540959492	0.821858091286287	1.15592054554303	0.555144697474368	0.54093323755754	1.09679894145574	0.608325869527517
0.0628318530717959	1.40256074754137	1.03019825896494	0.66598306438579	1.00796275753295	0.370119971279407	0.360903232462745	1.04675931204236	0.205166266974353
0.0942477796076938	1.40825886986941	0.935096189421997	0.309313157038149	0.713474066920872	0.165912581344109	0.156559361084837	1.00818206632066	0.120683233457652
0.125663706143592	1.40069756046576	0.726515202543629	0.149653286990135	0.394031370266909	0.08384384430644	0.0833637657835846	0.930676696890015	0.0859571831656301
0.15707963267949	1.38518611745318	0.528068458769254	0.0944639525207274	0.20372124209372	0.0757030401562526	0.0741841722609843	0.770169197391692	0.0670935982096596
0.188495559215388	1.34059087729504	0.369114774867829	0.0702575131057039	0.115668646253497	0.0577004900438531	0.0553372321212819	0.554729712197923	0.0552217383144179
0.219911485751285	1.33856328577484	0.24941301933633	0.054763526097921	0.0900784700411197	0.0518378654229055	0.0498580420977503	0.422505475501651	0.0470510981177525
0.251327412287183	1.28169588070589	0.142745954527177	0.0502654824574364	0.0879122188303746	0.0492606002340052	0.0482893211089575	0.262811954624085	0.0410816997330877
0.282743338823081	1.2037141152634	0.119681049894918	0.0476584196077045	0.0726516650442547	0.0449295346830583	0.0435311847416212	0.163745000808045	0.0365306160812242
0.314159265358979	1.13514050578426	0.0887512303138237	0.0420863992660592	0.0689148288672634	0.0410415945651793	0.0390872710903256	0.0562453304494023	0.0329483067355566
0.345575191894877	0.971235618264576	0.0407404589970275	0.0381674417481808	0.061154902455863	0.0379600084636322	0.0372425617428018	0.0412335282445526	0.0300577812643533
0.376991118430775	0.787919120271917	0.0481627136364478	0.0348136097015776	0.0707335242846386	0.0354689381617988	0.0341649705668758	0.0339524637404598	0.0276788583032321
0.408407044966673	0.613809643462193	0.0522742043673045	0.0327690854135191	0.0738998044783346	0.0339912001634861	0.0326282290059414	0.032242802766634	0.0256891953941485
0.439822971502571	0.444534065360423	0.031885488449532	0.0312268620714222	0.061797078649357	0.0313530317249942	0.0306097116039459	0.0309942171225434	0.0240027912840258
0.471238898038469	0.284481001372114	0.0291946871333209	0.0299798594747517	0.0656184380596026	0.0295153702636916	0.0289754093624115	0.0293589075244373	0.022557440232721


==> results/varyK_L=5_SNR=-5_N=100_uncorr_runtime.csv <==
N	MUSIC	root-MUSIC	SPARROW	Pilanci-M	SBL	IR	RR
100	0.00053352	0.000210649999999999	0.060107802	0.894083267999999	0.118623803	0.262216709	0.631866559
200	0.000174635	0.000186230000000001	0.192061098	1.213325422	0.163061602	0.275976141	0.937349281
300	0.000172624	0.000186471000000001	0.352169207	1.559223677	0.18887042	0.337118908	1.222104769
400	0.000177058	0.000186031000000001	0.506609301	1.93359231	0.209529336	0.399787254	1.533805056
500	0.000188645	0.000189600000000001	0.652470292	2.308684726	0.235757245	0.474340778	1.834343948
600	0.000186123	0.000186760000000001	0.816976993	2.717265105	0.259003	0.578034656	2.139230449
700	0.000190010999999999	0.000186599000000001	0.990440171000001	3.120388647	0.280269963	0.635076025	2.485312622
800	0.000194452	0.000187103000000001	1.164745871	3.563176278	0.304533018000001	0.775330519	2.787845759
900	0.000200587	0.000187516000000001	1.34532867	3.964066255	0.31489254	0.855114469	3.108951786
1000	0.000203956	0.000186825	1.516334303	4.517848269	0.333332057	1.087575099	3.43027317
2000	0.000237981	0.000185668000000001	3.606563955	10.026211371	0.521762193	3.291074216	6.735137155
3000	0.000277913	0.000189012000000001	6.60159926899999	16.260016921	0.700391615	5.861839454	10.398177467
4000	0.000330497	0.000192103	11.382061314	22.465247898	0.890020657	8.060979157	14.404268741
5000	0.000381821	0.000194438	16.122411023	30.743791615	1.033577637	12.169809572	18.573982043
6000	0.00042921	0.000197758	21.705446306	42.277668606	1.186097574	19.254475863	23.023192743
7000	0.000486811000000001	0.000198929	28.076137575	53.330131177	1.314932076	26.002888788	27.327242389
8000	0.00051321	0.000200777	34.880272665	67.903218483	1.44212731	36.013218058	31.890000425
9000	0.000542981999999999	0.000203473	42.375033028	86.0863421119999	1.600264673	49.091130571	36.995211541
10000	0.000593482000000001	0.000205642	50.30183027	107.843376829	1.729063556	63.958194374	43.885182455


==> results/varyL_M=8_N=8_SNR=10_uncorr_fminconDML_rmse.csv <==
N	MUSIC	root-MUSIC	SPARROW	Pilanci(NR=1e3)	Pilanci(NR=1e4)	Pilanci(NR=1e5)	Pilanci(NR=1e6)	SBL	CRB
1	0.0139255895486235	0.0139255895510234	0.0139255895527634	0.0139255895492415	0.0139255895492415	0.0139255895492415	0.0139255895492415	0.0139255895504408	0.0122747563257746
2	0.0138611443943388	0.0138611441759565	0.01386114422753	0.0138611443800981	0.0138611443524033	0.0138611443519415	0.0138611443519415	0.0138611443701098	0.0125778823734363
3	0.013217395152928	0.0132173950194478	0.0132173951340035	0.0132173951266426	0.0132173951042819	0.0132173952077066	0.0132173951672049	0.0132173950476671	0.0125028203824523
4	0.0153126843826279	0.015312684306132	0.0153126841455419	0.0153126846258722	0.0153126844881276	0.0153126843087585	0.0153126844918585	0.0153126843666129	0.0140625
5	0.0142543080997881	0.0142543088310018	0.0142543088248322	0.0142543093233156	0.0142543084843756	0.0142543084278654	0.0142543088819473	0.0142543089187185	0.0129998877232381
6	0.0157241857455319	0.0157241857500975	0.01572418596068	0.0161322457821606	0.0157241859542921	0.0157241859101338	0.0157241858728015	0.015724186180066	0.013267305086298
7	0.121881213065785	0.0408517139885314	0.182181397811795	0.0441347723786922	0.0233632205304532	0.0233632205752474	0.0233632227162611	0.30200964876353	0.0160775012822334


==> results/varyL_M=8_N=8_SNR=10_uncorr_fminconMAP_rmse.csv <==
N	MUSIC	root-MUSIC	SPARROW	Pilanci(NR=1e3)	Pilanci(NR=1e4)	Pilanci(NR=1e5)	Pilanci(NR=1e6)	SBL	CRB
1	0.0139255895603608	0.0139255895814377	0.0139255895582537	0.0139255895570852	0.0139255895570852	0.0139255895570852	0.0139255895570852	0.0139255895585961	0.0122747563257746
2	0.0138500438017664	0.0138500437070825	0.0138500436898857	0.0138500436642391	0.0138500436688886	0.0138500436694174	0.0138500436694174	0.0138500436116566	0.0125778823734363
3	0.0132151167850228	0.013215116820451	0.0132151168083778	0.0132151168907334	0.0132151167931506	0.0132151167769767	0.013215116785773	0.0132151167610592	0.0125028203824523
4	0.015243149872525	0.0152431498634081	0.0152431498306678	0.0152431498774222	0.0152431497983891	0.0152431498160925	0.0152431499590933	0.0152431499458211	0.0140625
5	0.014256865307432	0.0142568653283177	0.0142568654534624	0.014256865226477	0.0142568652228382	0.0142568654704897	0.0142568652753737	0.0142568652564054	0.0129998877232381
6	0.0157113956286349	0.0157113954857838	0.0157113956146005	0.0161172206751982	0.0157113953879104	0.0157113952187566	0.0157113953249986	0.0157113953224679	0.013267305086298
7	0.117518777711985	0.0230186878300888	0.0285712654365242	0.0411841291680446	0.0216653013133711	0.0216653033505686	0.0216653020604247	0.292411814943789	0.0160775012822334


==> results/varyL_M=8_N=8_SNR=10_uncorr_rmse.csv <==
N	MUSIC	root-MUSIC	SPARROW	Pilanci(NR=1e3)	Pilanci(NR=1e4)	Pilanci(NR=1e5)	Pilanci(NR=1e6)	SBL	CRB
1	0.0141385520552456	0.013917685382241	0.0141993633124657	0.0141828042825614	0.0141828042825614	0.0141828042825614	0.0141828042825614	0.0143965861377924	0.0122747563257746
2	0.0149988104924994	0.0148991989946198	0.0149857487374376	0.0140886021568152	0.0139123653104882	0.0139067339136533	0.0139067339136533	0.0141689903080333	0.0125778823734363
3	0.0155122646612865	0.0154474416666176	0.0142299773002103	0.0145917398920094	0.0135930946986978	0.0133950872938261	0.0133768821381353	0.013744636059091	0.0125028203824523
4	0.0204471858371087	0.0205073967590767	0.0200955545683925	0.0215758276994893	0.0174153527052813	0.016049574506792	0.0154312601146081	0.0163253938367882	0.0140625
5	0.0219647747265302	0.021853560774516	0.0176299236651965	0.0219604949015826	0.0170544913467459	0.0154505371491255	0.0147566235424382	0.014857135852253	0.0129998877232381
6	0.0269304764112687	0.0265928358987594	0.0221702946577844	0.0246258473826055	0.0190086422449407	0.0171154175402355	0.0162386651322415	0.0159359716113814	0.013267305086298
7	0.117760271615449	0.0703906001314246	0.244215133593718	0.117514922516008	0.0267920640777141	0.0242230694488628	0.0230683713884647	0.273101789943657	0.0160775012822334


==> results/varyL_M=8_N=8_SNR=10_uncorr_runtime.csv <==
N	MUSIC	root-MUSIC	SPARROW	Pilanci(NR=1e3)	Pilanci(NR=1e4)	Pilanci(NR=1e5)	Pilanci(NR=1e6)	SBL
1	0.00053857	0.000311	0.51726861	1.14441646	1.27870915	3.55022238	32.05402532	0.19527713
2	0.0002237	0.00020951	0.6908656	1.22140191	1.38178389	4.37542495	42.14570021	0.21057862
3	0.00022502	0.00020687	0.89942794	1.29853649	1.48577182	4.73073847	45.03133976	0.20333806
4	0.00023873	0.00020446	1.31520347	1.34999161	1.54836144	4.87694003	46.34093073	0.20986886
5	0.00031021	0.00025998	1.41779416	1.34323208	1.54175495	4.75017148	45.31020579	0.19205206
6	0.00024332	0.00020028	1.80951707	1.47401144	1.66120142	4.74953642	43.2761139	0.1961303
7	0.00024142	0.00021321	1.82432296	1.58761112	1.77770444	4.72321578	41.67429354	0.21996793


==> results/varyM_N=50_L=5_SNR=-5_uncorr_runtime.csv <==
N	MUSIC	root-MUSIC	SPARROW	Pilanci-N	Pilanci-M	SBL	DML	SCIP-SDP-N	SCIP-SDP-M
5	0.000204106999999999	0.0000841850000000002	0.053364259	2.16420011800001	0.851441739	0.413214628	222.8244335	601.1928091	8.6018037
10	0.000179954000000001	0.000237638000000001	0.016983334	2.226719177	0.867520765000001	0.092485983	514.7554513	601.2426276	31.7988601
15	0.000178355	0.000398618	0.00251021	2.331783915	0.867510119	0.031992872	648.6628866	601.5497231	82.8932345
20	0.000232371	0.000653388999999999	0.003044483	2.513608333	1.008381877	0.01940021	740.527813	601.8025668	179.1020498
25	0.000625482	0.001025966	0.002866953	2.676753204	1.227441695	0.01434925	851.770323	602.1150681	354.7765483
30	0.00061465	0.001692456	0.002809292	2.930779888	1.537820831	0.024652697	992.6776093	602.491983	573.9861992
35	0.000618226	0.002381339	0.002999134	3.409761429	2.104958954	0.022363844	1149.7911578	602.7732427	601.2555368
40	0.000597118	0.004250555	0.003075902	3.78597928	2.733976085	0.02112688	1281.9343047	603.0560657	601.6820668
45	0.000605371	0.00541548599999999	0.003276929	4.269770033	3.647730288	0.02086932	1458.1703632	603.2739705	602.4738681
50	0.000598127	0.006698986	0.00351797100000001	4.354715796	4.349372165	0.020734212	1663.8196494	603.6562026	603.4845352


==> results/varyN_L=3_SNR=-5_corr_fminconDML_rmse.csv <==
N	MUSIC	root-MUSIC	DML	SPARROW	Pilanci	SCIP-SDP	SBL	CRB
1	1.34995710719227	1.34408471433227	1.12743102060617	1.39547035619086	1.08550733768012	1.08917805580589	1.11121703596119	0.51330593038507
2	1.29465819528873	1.28089729569455	0.976960615068248	1.26434436999992	0.936957539207312	0.935390818337906	0.957574025978818	0.362962104198553
4	1.25967261129166	1.21186771257216	0.856858877497978	1.10449145324922	0.795267622470216	0.799751343034912	0.865747995594671	0.256652965192535
7	1.2705470863498	1.22549702719217	0.742164266310236	0.999547367169954	0.658668809003434	0.662100608444269	0.766821080072118	0.194011405470504
10	1.26109383664499	1.2082706538983	0.670792350554775	0.953866294430052	0.562359554356013	0.553332492664667	0.690273397739052	0.162321587648865
20	1.26426116945868	1.17784245223494	0.517006615379406	0.894230539762365	0.353140410619286	0.352173584045201	0.786964122906398	0.114778695359479
40	1.22365769551935	1.13211260639078	0.3097894519556	0.897159205988208	0.205612956092356	0.205612956074241	0.678851672333346	0.0811607938244327
70	1.19370280084702	1.10671604224056	0.189201530848176	0.923597566828872	0.130572537092821	0.130572537092821	0.605528172649832	0.0613517933337245
100	1.20867207498444	1.13488906146691	0.112812936130072	0.950535253094038	0.0946362265778693	0.0946362265778693	0.604022020337227	0.051330593038507
200	1.19950031769716	1.09521586637635	0.0617434972444568	0.991304853872721	0.0643941290759644	0.0643941290759644	0.545455395277788	0.0362962104198553
400	1.15166539322922	1.07292402119973	0.0388893280529286	1.0332964059671	0.0388893296109594	0.0388893296109594	0.497505880431408	0.0256652965192535
700	1.16294744438497	1.06868752240431	0.0278831948082014	1.06760863326325	0.0278831951282792	0.0278831951282792	0.466306013933324	0.0194011405470504
1000	1.18231928610536	1.01227613676411	0.0236353994189566	1.07702925804353	0.0236354002459106	0.0236354002459106	0.438585034974121	0.0162321587648865


==> results/varyN_L=3_SNR=-5_corr_fminconMAP_rmse.csv <==
N	MUSIC	root-MUSIC	DML	SPARROW	Pilanci	SCIP-SDP	SBL	CRB
1	1.31415368903698	1.31293989392757	1.11892579268575	1.39226009654539	1.06423751026008	1.0692539360227	1.09662161431204	0.51330593038507
2	1.29537964820215	1.27360121489343	0.980464630597632	1.2659206482978	0.915238764007391	0.9150193867055	0.941264876586587	0.362962104198553
4	1.2513480947552	1.22872777139722	0.869742077666297	1.10382377820922	0.777852424370504	0.779766055080924	0.854938605887618	0.256652965192535
7	1.29235674802099	1.21591367840981	0.76416359405415	1.0059800281561	0.633632640865381	0.632748254261148	0.757739868655922	0.194011405470504
10	1.29422580936037	1.21310615036147	0.663565938271191	0.960170261758551	0.507649241998957	0.504626166563786	0.678189329907839	0.162321587648865
20	1.30218746155118	1.19810304812648	0.511693566700765	0.925028753905613	0.289009709990179	0.286425488064867	0.781020425335019	0.114778695359479
40	1.27795449101617	1.16263330484588	0.280747090569067	0.941151122037492	0.113282077304536	0.113282077289413	0.6826773461511	0.0811607938244327
70	1.261771450324	1.13673502047481	0.15813091175508	0.980742222394392	0.0535048210384218	0.0535048210384218	0.607678035912339	0.0613517933337245
100	1.26387661080737	1.16092719246971	0.0858395065030262	1.01656011976038	0.0508860127913683	0.0508860127913683	0.620524061671642	0.051330593038507
200	1.27405056213314	1.13409935077374	0.0468881129293505	1.07989797151031	0.0468881124808861	0.0468881124808861	0.565360136549858	0.0362962104198553
400	1.25685579769379	1.11793035945136	0.044846909036115	1.12773696954646	0.0448469083625886	0.0448469083625886	0.526075199319952	0.0256652965192535
700	1.25876510443752	1.10697360536373	0.0440054527614328	1.16547611930799	0.0440054523091099	0.0440054523091099	0.472971104171044	0.0194011405470504
1000	1.2560764173421	1.08501235860597	0.0438886999674265	1.17382681293505	0.04388869911517	0.04388869911517	0.437453485161607	0.0162321587648865


==> results/varyN_L=3_SNR=-5_corr_rmse.csv <==
N	MUSIC	root-MUSIC	DML	SPARROW	Pilanci	SCIP-SDP	SBL	CRB
1	1.35914511090257	1.27966282579051	1.12439703347493	1.394654852266	1.06095449200354	1.06821357162067	1.10057363838914	0.51330593038507
2	1.34506547446786	1.25972465971015	0.979025657083195	1.26767993391263	0.920236072275357	0.916618183916678	0.944866568034058	0.362962104198553
4	1.32377136716154	1.25122918889852	0.854870406281449	1.11175751572769	0.780826617157681	0.779916010239661	0.860050795851061	0.256652965192535
7	1.34772494061618	1.22580199381005	0.741646568797414	1.02563129066073	0.639573536085019	0.633438364097802	0.764515894124366	0.194011405470504
10	1.35302673204338	1.21660432455472	0.667957073847488	0.982200743041178	0.517075993665835	0.506074076019761	0.691199885901253	0.162321587648865
20	1.36678995211277	1.20799708633144	0.515214809798235	0.951932641611338	0.291632767350176	0.286518302231735	0.814233908773773	0.114778695359479
40	1.36935293336313	1.18221704168995	0.3106567619228	0.96676629097387	0.114926770524384	0.114921045226324	0.721539326899759	0.0811607938244327
70	1.36371708704858	1.18113117087919	0.186657492437616	1.0021014144352	0.0572195488155465	0.0572195488155465	0.640153499022897	0.0613517933337245
100	1.35570018638336	1.19187892986151	0.114657372472297	1.02802013391926	0.0553610075174902	0.0553610075174902	0.650186735785174	0.051330593038507
200	1.38840245837305	1.17637099391469	0.0636744335504251	1.08395357317259	0.0520026115295998	0.0520026115295998	0.592287010565879	0.0362962104198553
400	1.38060135891954	1.13993181481335	0.0421020302412559	1.12725084135074	0.0491000546677164	0.0491000546677164	0.551832770036102	0.0256652965192535
700	1.38097876249971	1.14597854329958	0.0311001805671085	1.16417380836963	0.0464417651306598	0.0464417651306598	0.517371126937247	0.0194011405470504
1000	1.39034127985616	1.11331315272374	0.0272915031734948	1.17252778971415	0.044841581186609	0.044841581186609	0.484399222672792	0.0162321587648865


==> results/varyN_L=3_SNR=-5_uncorr_fminconDML_rmse.csv <==
N	MUSIC	root-MUSIC	DML	SPARROW	Pilanci	SCIP-SDP	SBL	CRB
1	1.35071036540875	1.35742508901348	1.16280753352366	1.44782104986843	1.12791479664022	1.12157100082957	1.14656767047077	0.570946520529318
2	1.29686211945717	1.2627684862832	1.0251569495415	1.31646585950036	0.996745715979162	0.991883236292707	1.02584171694385	0.403720156361145
4	1.31390657419787	1.17690003042393	0.900427477992315	1.14931979159273	0.865241765369223	0.86438144584592	0.905852155544972	0.285473260264659
7	1.32811792525224	1.12695550512337	0.712111946589029	1.02353232318804	0.650569177162925	0.666586010224702	0.77292301150604	0.215797500748316
10	1.35386890063548	1.12645867738158	0.620885429333769	0.96061223992219	0.564807660405772	0.551297390471203	0.683409493150953	0.180549142702073
20	1.3257524730774	0.980027034177471	0.437519777601665	0.848239006489616	0.321747269298013	0.321902509915925	0.48086606789938	0.127667523142053
40	1.32573069504341	0.768073793762891	0.179463686799573	0.803499181208718	0.13338874532347	0.133388745322935	0.321563921971731	0.0902745713510365
70	1.26913717157462	0.457600867906009	0.0934360861416233	0.819258027519976	0.0783038784288001	0.0783038784288001	0.29628038107682	0.0682411615736568
100	1.22719002207714	0.288466775616107	0.06266889236433	0.805196899028384	0.0633144163721446	0.0633144163721446	0.258347274072777	0.0570946520529318
200	1.00106080136051	0.0668353583049781	0.0429049217188012	0.80157509836667	0.0429049223037127	0.0429049223037127	0.184239669515766	0.0403720156361145
400	0.566649008851222	0.0291029134178736	0.0291029132664205	0.816198700804141	0.0291029121873892	0.0291029121873892	0.0746277567639151	0.0285473260264659
700	0.202908734715338	0.0217359265749281	0.0217359264335668	0.844676402388067	0.0217359266078851	0.0217359266078851	0.0217359265463651	0.0215797500748316
1000	0.0605389756122424	0.0184185692617067	0.0184185693508168	0.862182262675483	0.0184185697875099	0.0184185697875099	0.0184185693998372	0.0180549142702073


==> results/varyN_L=3_SNR=-5_uncorr_fminconMAP_rmse.csv <==
N	MUSIC	root-MUSIC	DML	SPARROW	Pilanci	SCIP-SDP	SBL	CRB
1	1.32317927624296	1.316190063886	1.16813450274472	1.44101083961762	1.10447404356123	1.09764829090116	1.13345166675779	0.570946520529318
2	1.2992716393582	1.24883194100308	1.02037305963264	1.3120717408285	0.974167136502928	0.97611666946389	1.01177298814618	0.403720156361145
4	1.32498154588032	1.17660505907889	0.906436875365076	1.14544436603998	0.846227148551865	0.849189323695656	0.898945002163686	0.285473260264659
7	1.35124492803802	1.14160382041862	0.7129732047725	1.02216914007217	0.635884664937399	0.652438956500007	0.765864407541404	0.215797500748316
10	1.3770098160369	1.1370265265316	0.60807348011891	0.958522997858723	0.545630939534789	0.530317878236985	0.670067222225091	0.180549142702073
20	1.36217239505854	1.00395842792356	0.436717438391431	0.845158511165839	0.295308793894404	0.295143202918392	0.471084721540001	0.127667523142053
40	1.34915659977813	0.786635687468689	0.146883553072726	0.802387774696932	0.104932893207786	0.104932893203918	0.320690214159912	0.0902745713510365
70	1.30158864482769	0.454810770256132	0.0852280737010783	0.817768615805871	0.0683177916529834	0.0683177916529834	0.295134933793467	0.0682411615736568
100	1.27496998951617	0.276243861640543	0.0644351461155797	0.804272392775509	0.0644351460625673	0.0644351460625673	0.250920409905227	0.0570946520529318
200	1.05142427162368	0.0761214146473926	0.0592095610356798	0.799664084121921	0.0592095597581055	0.0592095597581055	0.18957907349191	0.0403720156361145
400	0.560474032051275	0.0565860892322904	0.0565860891017383	0.812941884735187	0.0565860874970858	0.0565860874970858	0.102077200656348	0.0285473260264659
700	0.215205533468676	0.0554517931577584	0.0554517929930296	0.84038388072228	0.055451791895979	0.055451791895979	0.0554517927675744	0.0215797500748316
1000	0.0724502183847718	0.0550067323703025	0.0550067323592196	0.854703909625837	0.0550067307231732	0.0550067307231732	0.0550067321320064	0.0180549142702073


==> results/varyN_L=3_SNR=-5_uncorr_rmse.csv <==
N	MUSIC	root-MUSIC	DML	SPARROW	Pilanci	SCIP-SDP	SBL	CRB
1	1.36223360243327	1.28345081895591	1.16330026974433	1.44209118132247	1.10900860883409	1.09951913057901	1.141225494222	0.570946520529318
2	1.35890400351096	1.20024482796815	1.02358276296731	1.31474858081462	0.982029904372064	0.980552752931525	1.02042553246807	0.403720156361145
4	1.36644474422338	1.07519228047132	0.901230161678755	1.14725928333268	0.849100682843366	0.850969251074895	0.901897211498736	0.285473260264659
7	1.39157117580493	1.00020239924083	0.711392366461204	1.02360076160918	0.639640402594905	0.655024202845338	0.770509997057209	0.215797500748316
10	1.41650600379745	0.965614530660347	0.616949929484274	0.960575539776069	0.550793260695824	0.529587173508646	0.681478963079296	0.180549142702073
20	1.42337608971567	0.83615926206952	0.436792111600677	0.846450240554306	0.29567488875046	0.294839209769567	0.485874837316968	0.127667523142053
40	1.42927988362123	0.64399679507965	0.171532109648682	0.804771147763151	0.108743284940995	0.108755385679355	0.335796921231896	0.0902745713510365
70	1.39486572306132	0.386032604381783	0.0932652740600347	0.821294280600012	0.0717861368553995	0.0717861368553995	0.309952785501608	0.0682411615736568
100	1.35527350661188	0.237678980046439	0.0643937092867851	0.808082935207698	0.0669879103597209	0.0669879103597209	0.263554472220857	0.0570946520529318
200	1.1100274284222	0.059012032305748	0.0460576483616722	0.801034256942957	0.0610256563040859	0.0610256563040859	0.189223700470894	0.0403720156361145
400	0.596141522857136	0.03070888373522	0.0323039652675722	0.821262234280958	0.0583468554829574	0.0583468554829574	0.0885684005612937	0.0285473260264659
700	0.215974689134634	0.0222765584067671	0.0273877697975353	0.848065551724439	0.0575406229524162	0.0575406229524162	0.0271222144135489	0.0215797500748316
1000	0.0713817046971352	0.0187090651456551	0.0259569835262311	0.862524439451315	0.0574032396534411	0.0574032396534411	0.0262092439096555	0.0180549142702073


==> results/varyN_L=5_SNR=-5_uncorr_fminconDML_rmse.csv <==
N	MUSIC	root-MUSIC	SPARROW	Pilanci	SCIP-SDP	SBL	CRB	DML
1	1.19608658831522	1.07210997194088	1.24408267726336	0.919377115407373	0.911571168756057	0.856832651957706	0.707526426967721	0.859461122752486
2	1.0866303361027	0.999730256382122	1.12327547500322	0.800035006402328	0.790732432080625	0.777726466688757	0.500296734377564	0.791237934331353
4	0.977255414385037	0.932972423645562	0.966249532532	0.649615430705161	0.652243704100852	0.686413470211357	0.353763213483861	0.677693300012885
7	0.920943857013551	0.867342974839207	0.821762535340272	0.539171027611293	0.539418746903274	0.61334086712469	0.267419853108956	0.556903949414005
10	0.927085288950326	0.836661920848592	0.751626810745641	0.490846185378056	0.492465869132302	0.599517041004278	0.223739501397878	0.526246699484391
20	0.893998511191977	0.764579675071909	0.621608622872453	0.306044993563787	0.302710589454566	0.550187653789218	0.158207718657737	0.390360519475939
40	0.909046843105517	0.662594639344412	0.545591015774537	0.180249094863679	0.177012284203452	0.40565383563258	0.111869750698939	0.216483763846492
70	0.865398425281712	0.467985071902959	0.477088610612862	0.110874178435588	0.110998677450535	0.349770378310771	0.0845655827371962	0.126637679237761
100	0.793719362132437	0.328863653971247	0.457887469377008	0.0872671545698258	0.0872753482626576	0.322017648900246	0.0707526426967721	0.0932047614897192
200	0.605796285090919	0.0828672054055718	0.382944384588317	0.0523631869501493	0.0523151934807046	0.215551425904356	0.0500296734377564	0.0512578738150811
400	0.307068971521622	0.0368272469048921	0.317676076377325	0.0368272493957947	0.0368272508508698	0.131885332768319	0.0353763213483861	0.0354977182691125
700	0.116357756784007	0.0272493044010694	0.238772259806336	0.027249303880329	0.0272493041165679	0.0882204074240583	0.0267419853108956	0.0264198105423936
1000	0.0588038582633695	0.0232967518136058	0.166334318354749	0.0232967509088197	0.023296751372909	0.0393327667648382	0.0223739501397878	0.0230613096071927


==> results/varyN_L=5_SNR=-5_uncorr_fminconMAP_rmse.csv <==
N	MUSIC	root-MUSIC	SPARROW	Pilanci	SCIP-SDP	SBL	CRB	DML
1	1.14259161260594	1.01544692039542	1.2377295039094	0.894053219267876	0.886734233176535	0.815249291299703	0.707526426967721	0.88816067353643
2	1.03429695757775	0.96201483534123	1.11160063916599	0.757902066456929	0.756623767682754	0.747311054980575	0.500296734377564	0.776312411003325
4	0.983787711805051	0.93045895580922	0.954693313648556	0.617908600416783	0.61934906990717	0.661061990909721	0.353763213483861	0.698909538793481
7	0.910172116289601	0.85120538520036	0.806459729129395	0.494660406327051	0.494829354775049	0.591860828746832	0.267419853108956	0.588937379114808
10	0.934417429397552	0.851708041122904	0.738126655970404	0.44164476330706	0.442425825399232	0.572088482173258	0.223739501397878	0.499176147310282
20	0.914237251553461	0.775245284931234	0.610601595988776	0.251183105577592	0.247635255451536	0.536445795877639	0.158207718657737	0.335719887492576
40	0.939990843689891	0.683992062136734	0.538984891402973	0.12611470041555	0.122173620864865	0.398973250799737	0.111869750698939	0.203876552650308
70	0.902755821120712	0.493900950350657	0.470396289788021	0.0694439974368318	0.0694439960075609	0.340829877321572	0.0845655827371962	0.12733324819783
100	0.851067574394299	0.337705309410151	0.457689889734394	0.0655185282238658	0.0655185280696502	0.326041247817886	0.0707526426967721	0.0661992181180957
200	0.649294070450323	0.0850990080093018	0.383470104565098	0.055963225580413	0.0559632259356151	0.216705649928714	0.0500296734377564	0.0568519650025075
400	0.339474742523974	0.0520327116609928	0.320383031084904	0.0520327124768073	0.0520327121568961	0.137007990612811	0.0353763213483861	0.0511030555301377
700	0.128869285132097	0.0503635941864991	0.242384417915908	0.0503635957203561	0.0503635962200442	0.0977878017415009	0.0267419853108956	0.0505124053537284
1000	0.0811646351348995	0.0496967006786545	0.171954937582712	0.0496967023043635	0.0496967021330416	0.0589532368822004	0.0223739501397878	0.049479541140433


==> results/varyN_L=5_SNR=-5_uncorr_rmse.csv <==
N	MUSIC	root-MUSIC	SPARROW	Pilanci	SCIP-SDP	SBL	CRB	DML
1	1.08297839345667	0.825661388409606	1.2373294180023	0.900123697393528	0.890532856992456	0.798459614170385	0.707526426967721	0.859885531240811
2	1.0269262362239	0.810408670869083	1.11664736753136	0.760643357892329	0.760209338776742	0.751045411321954	0.500296734377564	0.774770507746814
4	0.989663319017376	0.814044025871992	0.957724400671287	0.613959483869434	0.614850054541117	0.666119588331644	0.353763213483861	0.68168941140441
7	0.915028109199554	0.769765224952549	0.81265466391286	0.499850197325264	0.497765503753231	0.604076558672244	0.267419853108956	0.561841151325427
10	0.907995280672823	0.75370697157844	0.736284769527375	0.446536038145501	0.442859832019892	0.587626655021435	0.223739501397878	0.513128937219742
20	0.875316045337294	0.705320288624044	0.606726704967057	0.26165525373949	0.254538033046567	0.534333840894272	0.158207718657737	0.391654684130971
40	0.877891633762679	0.604615486375664	0.53435600546395	0.136230701810599	0.129716965549342	0.397594088120123	0.111869750698939	0.220726788509092
70	0.834619417766995	0.45349440603273	0.467211339035206	0.0841571632020812	0.079670195069603	0.336700183488255	0.0845655827371962	0.128290889385243
100	0.783134462393751	0.329755422484143	0.454273863187071	0.0752357329738521	0.0732092205529301	0.318339925900025	0.0707526426967721	0.0958674898925304
200	0.60980635971662	0.085713928295831	0.382974447601084	0.0640268606448612	0.0635875737156112	0.210808123963175	0.0500296734377564	0.0544139809270266
400	0.323806623334688	0.0377167266196726	0.326354475560074	0.0621622676156083	0.0587670994011887	0.133915891442933	0.0353763213483861	0.0386811585556217
700	0.126839444740694	0.0276797032445194	0.252114718887493	0.0607360135418119	0.0586123869154907	0.0888087736037298	0.0267419853108956	0.0289981084723265
1000	0.0678176647408894	0.0235078557861137	0.186875916620667	0.0601612942511004	0.0589548970475535	0.0434313112067339	0.0223739501397878	0.0265087878515326


==> results/varyN_L=5_SNR=-5_uncorr_runtime.csv <==
N	MUSIC	root-MUSIC	SPARROW	Pilanci-M	SCIP-SDP-M	SBL	DML
1	0.00046947	0.000331605	0.008573229	0.3912765	13.32530217	0.050799475	505.582406275
2	0.000158075	0.00018385	0.009476552	0.385503505	18.274738735	0.074598985	505.363058625
4	0.000154845	0.000180885	0.013011874	0.47622977	19.523353215	0.0910529699999999	505.05142995
7	0.00015814	0.000180595	0.015849587	0.62051667	19.90402972	0.10148722	505.42083103
10	0.00018454	0.00019977	0.020700352	0.707676595	19.9647768	0.102801385	505.17028744
20	0.00014825	0.000177835	0.033258021	0.787323285	19.52622254	0.1007576	504.982940855
40	0.000155915	0.00017961	0.04252996	0.81296651	19.305674105	0.10347817	505.274576135
70	0.00015792	0.000181	0.055077815	0.832824535	19.255217495	0.105926735	505.43889334
100	0.00015518	0.000177965	0.058474337	0.843742835	19.3999492	0.102236445	504.91446526
200	0.0001455	0.00017966	0.075125438	0.886341655	19.944719455	0.103758705	505.407559515
400	0.000144255	0.000180565	0.0748515730000001	0.958642265	20.11240977	0.10948782	505.257075005
700	0.00014446	0.000179525	0.0859837519999999	1.02365052	20.21776634	0.123442915	505.652595375
1000	0.000144565	0.00017918	0.086760238	1.05830321	20.31221567	0.136318	505.500841815


==> results/varyN_L=5_SNR=-5_uncorr_runtime_2.csv <==
N	Pilanci-N	SCIP-SDP-N
1	0.374062675	6.18953291
2	0.362147155	10.433891555
4	0.448446845	13.234667825
7	0.590077045	18.56198859
10	0.67907374	23.82358358
20	0.815364485	74.49825513
40	1.350119015	600.460871225
70	5.93546979	603.9842878
100	24.728287285	617.174741045


==> results/varyPenalty_L=3_SNR=-5_N=50_uncorr_rmse.csv <==
penaltyFactor	Pilanci	CRB
0.01	0.0676914199630382	0.0623700483777919
0.0158489319246111	0.0640453557183715	0.0623700483777919
0.0251188643150958	0.079011731853582	0.0623700483777919
0.0398107170553497	0.0660880392680506	0.0623700483777919
0.0630957344480193	0.0672819333251231	0.0623700483777919
0.1	0.0688861800076311	0.0623700483777919
0.158489319246111	0.0708822023767689	0.0623700483777919
0.251188643150958	0.0720605846647561	0.0623700483777919
0.398107170553497	0.0831108123742575	0.0623700483777919
0.630957344480193	0.0701919262951503	0.0623700483777919
1	0.0647706711721418	0.0623700483777919
1.58489319246111	0.0651050390020197	0.0623700483777919
2.51188643150958	0.0778455978348734	0.0623700483777919
3.98107170553497	0.0589526648798587	0.0623700483777919
6.30957344480193	0.136264506554651	0.0623700483777919
10	0.29855820732585	0.0623700483777919
15.8489319246111	0.462866529895053	0.0623700483777919
25.1188643150958	0.667465351028362	0.0623700483777919
39.8107170553497	0.813960728797981	0.0623700483777919
63.0957344480193	0.898245747876419	0.0623700483777919
100	0.938418494134337	0.0623700483777919


==> results/varyPenalty_L=3_SNR=-5_N=50_uncorr_runtime.csv <==
penaltyFactor	Pilanci
0.01	0.326997394
0.0158489319246111	0.316836981
0.0251188643150958	0.308939814
0.0398107170553497	0.315052652
0.0630957344480193	0.312548406
0.1	0.311132791
0.158489319246111	0.312297738
0.251188643150958	0.312513212
0.398107170553497	0.314863823
0.630957344480193	0.31261536
1	0.306256922
1.58489319246111	0.297482423
2.51188643150958	0.282690072
3.98107170553497	0.278006476
6.30957344480193	0.276588542
10	0.277811816
15.8489319246111	0.279206127
25.1188643150958	0.277239745
39.8107170553497	0.277303495
63.0957344480193	0.279240358
100	0.279264855


==> results/varyPenalty_L=3_SNR=-5_N=8_uncorr_rmse.csv <==
penaltyFactor	Pilanci	CRB
0.01	0.568322128493641	0.15592512094448
0.0158489319246111	0.574511321231349	0.15592512094448
0.0251188643150958	0.567674578628327	0.15592512094448
0.0398107170553497	0.557698916263446	0.15592512094448
0.0630957344480193	0.559990102195291	0.15592512094448
0.1	0.584445447192186	0.15592512094448
0.158489319246111	0.560765048611259	0.15592512094448
0.251188643150958	0.582323951044331	0.15592512094448
0.398107170553497	0.54870833410144	0.15592512094448
0.630957344480193	0.573019380864395	0.15592512094448
1	0.533168166530914	0.15592512094448
1.58489319246111	0.49368006955973	0.15592512094448
2.51188643150958	0.460157717218214	0.15592512094448
3.98107170553497	0.497642556090347	0.15592512094448
6.30957344480193	0.580474742041113	0.15592512094448
10	0.679586836500366	0.15592512094448
15.8489319246111	0.791039472218103	0.15592512094448
25.1188643150958	0.878308253008839	0.15592512094448
39.8107170553497	0.947480594584547	0.15592512094448
63.0957344480193	0.993370735991464	0.15592512094448
100	1.02374731019949	0.15592512094448


==> results/varyPenalty_L=3_SNR=-5_N=8_uncorr_runtime.csv <==
penaltyFactor	Pilanci
0.01	0.331860511
0.0158489319246111	0.320074434
0.0251188643150958	0.317003925
0.0398107170553497	0.321380063
0.0630957344480193	0.314779892
0.1	0.314288745
0.158489319246111	0.316064899
0.251188643150958	0.314282613
0.398107170553497	0.315333347
0.630957344480193	0.308564108
1	0.295431198
1.58489319246111	0.287352116
2.51188643150958	0.284210428
3.98107170553497	0.283274801
6.30957344480193	0.282348426
10	0.282744368
15.8489319246111	0.282427827
25.1188643150958	0.281355719
39.8107170553497	0.281235776
63.0957344480193	0.283151273
100	0.283761117


==> results/varyPenalty_L=3_SNR=0_N=8_uncorr_rmse.csv <==
penaltyFactor	Pilanci	CRB
0.01	0.147821866258047	0.0765614915100379
0.0158489319246111	0.130275752648423	0.0765614915100379
0.0251188643150958	0.134500285849398	0.0765614915100379
0.0398107170553497	0.146588207922914	0.0765614915100379
0.0630957344480193	0.142338764623542	0.0765614915100379
0.1	0.148470308287616	0.0765614915100379
0.158489319246111	0.143365896056496	0.0765614915100379
0.251188643150958	0.122567752062732	0.0765614915100379
0.398107170553497	0.104358897415547	0.0765614915100379
0.630957344480193	0.105618582019159	0.0765614915100379
1	0.112338480321124	0.0765614915100379
1.58489319246111	0.113862690734371	0.0765614915100379
2.51188643150958	0.149226202201103	0.0765614915100379
3.98107170553497	0.156260683757288	0.0765614915100379
6.30957344480193	0.209268747424249	0.0765614915100379
10	0.337468083247206	0.0765614915100379
15.8489319246111	0.469372586958771	0.0765614915100379
25.1188643150958	0.601040674316788	0.0765614915100379
39.8107170553497	0.726250338986315	0.0765614915100379
63.0957344480193	0.829975245882932	0.0765614915100379
100	0.906929427938859	0.0765614915100379


==> results/varyPenalty_L=3_SNR=0_N=8_uncorr_runtime.csv <==
penaltyFactor	Pilanci
0.01	0.29438631
0.0158489319246111	0.290602883
0.0251188643150958	0.290526758
0.0398107170553497	0.290003639
0.0630957344480193	0.291610466
0.1	0.290143457
0.158489319246111	0.291211317
0.251188643150958	0.290709708
0.398107170553497	0.286889678
0.630957344480193	0.289409944
1	0.289022173000001
1.58489319246111	0.280992965
2.51188643150958	0.271525429
3.98107170553497	0.267836735
6.30957344480193	0.265978707
10	0.265045661
15.8489319246111	0.26502104
25.1188643150958	0.264963593
39.8107170553497	0.26413341
63.0957344480193	0.264087766
100	0.263858614


==> results/varyPenalty_L=3_SNR=5_N=8_uncorr_rmse.csv <==
penaltyFactor	Pilanci	CRB
0.01	0.0488447783346047	0.0408430051540415
0.0158489319246111	0.0497391278224672	0.0408430051540415
0.0251188643150958	0.0492205129357067	0.0408430051540415
0.0398107170553497	0.0479337449462652	0.0408430051540415
0.0630957344480193	0.046214525772702	0.0408430051540415
0.1	0.0458285044110302	0.0408430051540415
0.158489319246111	0.0459002347795652	0.0408430051540415
0.251188643150958	0.0448855794779983	0.0408430051540415
0.398107170553497	0.0461004860534887	0.0408430051540415
0.630957344480193	0.0462002862019518	0.0408430051540415
1	0.0465832268202427	0.0408430051540415
1.58489319246111	0.0494738505826074	0.0408430051540415
2.51188643150958	0.054377692839678	0.0408430051540415
3.98107170553497	0.07009812440065	0.0408430051540415
6.30957344480193	0.0720149159963342	0.0408430051540415
10	0.0851752147542192	0.0408430051540415
15.8489319246111	0.131307048230764	0.0408430051540415
25.1188643150958	0.254689984031019	0.0408430051540415
39.8107170553497	0.397975852953637	0.0408430051540415
63.0957344480193	0.539514308377618	0.0408430051540415
100	0.671683970616091	0.0408430051540415


==> results/varyPenalty_L=3_SNR=5_N=8_uncorr_runtime.csv <==
penaltyFactor	Pilanci
0.01	0.298077532
0.0158489319246111	0.292655081
0.0251188643150958	0.296004442
0.0398107170553497	0.29238578
0.0630957344480193	0.291419087
0.1	0.291402298
0.158489319246111	0.290274562
0.251188643150958	0.290342572
0.398107170553497	0.295757042
0.630957344480193	0.291007885
1	0.287955825
1.58489319246111	0.287727539
2.51188643150958	0.28333908
3.98107170553497	0.277935161
6.30957344480193	0.271634956
10	0.270912167
15.8489319246111	0.269353235
25.1188643150958	0.269062089
39.8107170553497	0.26989544
63.0957344480193	0.269059094999999
100	0.26911517


==> results/varyPenalty_L=5_SNR=-5_N=100_uncorr_rmse.csv <==
penaltyFactor	Pilanci	CRB
0.01	0.0871212980195643	0.0707526426967721
0.0158489319246111	0.0927020061493628	0.0707526426967721
0.0251188643150958	0.093135374139096	0.0707526426967721
0.0398107170553497	0.0815556484738006	0.0707526426967721
0.0630957344480193	0.0917000706091774	0.0707526426967721
0.1	0.097892752996745	0.0707526426967721
0.158489319246111	0.0916483940366828	0.0707526426967721
0.251188643150958	0.0946031567703099	0.0707526426967721
0.398107170553497	0.0928381825079709	0.0707526426967721
0.630957344480193	0.0836584357545638	0.0707526426967721
1	0.0732900641236509	0.0707526426967721
1.58489319246111	0.0591687930682588	0.0707526426967721
2.51188643150958	0.0887687566310903	0.0707526426967721
3.98107170553497	0.0596273954608822	0.0707526426967721
6.30957344480193	0.111011633801941	0.0707526426967721
10	0.24360939324988	0.0707526426967721
15.8489319246111	0.54893324513745	0.0707526426967721
25.1188643150958	0.894570700877996	0.0707526426967721
39.8107170553497	1.13048595434073	0.0707526426967721
63.0957344480193	1.30288388692705	0.0707526426967721
100	1.41487567617034	0.0707526426967721


==> results/varyPenalty_L=5_SNR=-5_N=100_uncorr_runtime.csv <==
penaltyFactor	Pilanci
0.01	0.93051919
0.0158489319246111	0.91056702
0.0251188643150958	0.90580573
0.0398107170553497	0.90412564
0.0630957344480193	0.90384654
0.1	0.90591029
0.158489319246111	0.90190583
0.251188643150958	0.90145772
0.398107170553497	0.90594034
0.630957344480193	0.8963668
1	0.88116006
1.58489319246111	0.83495426
2.51188643150958	0.52662157
3.98107170553497	0.39050072
6.30957344480193	0.38276275
10	0.37613858
15.8489319246111	0.37135063
25.1188643150958	0.36321248
39.8107170553497	0.35836044
63.0957344480193	0.35557352
100	0.34730441


==> results/varyPenalty_L=5_SNR=-5_N=50_uncorr_rmse.csv <==
penaltyFactor	Pilanci	CRB
0.01	0.151172968426271	0.100059346875513
0.0158489319246111	0.15400854942729	0.100059346875513
0.0251188643150958	0.162125662499745	0.100059346875513
0.0398107170553497	0.1612540062736	0.100059346875513
0.0630957344480193	0.156058437196225	0.100059346875513
0.1	0.161173194991187	0.100059346875513
0.158489319246111	0.15385980089769	0.100059346875513
0.251188643150958	0.161195238449639	0.100059346875513
0.398107170553497	0.12951594357488	0.100059346875513
0.630957344480193	0.134568756236798	0.100059346875513
1	0.0967406516273741	0.100059346875513
1.58489319246111	0.0789934091335773	0.100059346875513
2.51188643150958	0.12383774102667	0.100059346875513
3.98107170553497	0.118147276297631	0.100059346875513
6.30957344480193	0.216992877018388	0.100059346875513
10	0.44118163139813	0.100059346875513
15.8489319246111	0.70733766140042	0.100059346875513
25.1188643150958	0.984394484496152	0.100059346875513
39.8107170553497	1.13106969336392	0.100059346875513
63.0957344480193	1.27519594822731	0.100059346875513
100	1.37408019397803	0.100059346875513


==> results/varyPenalty_L=5_SNR=-5_N=50_uncorr_runtime.csv <==
penaltyFactor	Pilanci
0.01	0.90298584
0.0158489319246111	0.89762724
0.0251188643150958	0.89078198
0.0398107170553497	0.89825421
0.0630957344480193	0.88252206
0.1	0.88614413
0.158489319246111	0.88953125
0.251188643150958	0.88621294
0.398107170553497	0.88231662
0.630957344480193	0.88070003
1	0.85878167
1.58489319246111	0.81017077
2.51188643150958	0.46488784
3.98107170553497	0.40048185
6.30957344480193	0.38927273
10	0.37904007
15.8489319246111	0.37394995
25.1188643150958	0.3664171
39.8107170553497	0.35772377
63.0957344480193	0.35790611
100	0.34863893


==> results/varyPenalty_L=5_SNR=-5_N=8_uncorr_rmse.csv <==
penaltyFactor	Pilanci	CRB
0.01	0.547399239154738	0.250148367188782
0.0158489319246111	0.554113538709519	0.250148367188782
0.0251188643150958	0.541124903124622	0.250148367188782
0.0398107170553497	0.541945038890227	0.250148367188782
0.0630957344480193	0.540224604218937	0.250148367188782
0.1	0.542248720773549	0.250148367188782
0.158489319246111	0.516829326420034	0.250148367188782
0.251188643150958	0.51293348092207	0.250148367188782
0.398107170553497	0.528835966074854	0.250148367188782
0.630957344480193	0.51510701246172	0.250148367188782
1	0.466402838733293	0.250148367188782
1.58489319246111	0.461640979454643	0.250148367188782
2.51188643150958	0.50512511487949	0.250148367188782
3.98107170553497	0.610137087693211	0.250148367188782
6.30957344480193	0.747090020938139	0.250148367188782
10	0.900293415260633	0.250148367188782
15.8489319246111	1.05466667080482	0.250148367188782
25.1188643150958	1.18261165127673	0.250148367188782
39.8107170553497	1.29382731824893	0.250148367188782
63.0957344480193	1.38325063020347	0.250148367188782
100	1.48635199489799	0.250148367188782


==> results/varyPenalty_L=5_SNR=-5_N=8_uncorr_runtime.csv <==
penaltyFactor	Pilanci
0.01	0.87804191
0.0158489319246111	0.86043849
0.0251188643150958	0.86628054
0.0398107170553497	0.85832703
0.0630957344480193	0.85593516
0.1	0.84885829
0.158489319246111	0.84515942
0.251188643150958	0.84047844
0.398107170553497	0.83494218
0.630957344480193	0.79044697
1	0.70881376
1.58489319246111	0.49260957
2.51188643150958	0.40685101
3.98107170553497	0.39132326
6.30957344480193	0.38183077
10	0.36988077
15.8489319246111	0.36522666
25.1188643150958	0.35889385
39.8107170553497	0.35064275
63.0957344480193	0.3433646
100	0.33674361


==> results/varyPenalty_L=5_SNR=5_N=8_uncorr_rmse.csv <==
penaltyFactor	Pilanci	CRB
0.01	0.0946824116169285	0.0633986410113654
0.0158489319246111	0.0873249743455884	0.0633986410113654
0.0251188643150958	0.0830759710481543	0.0633986410113654
0.0398107170553497	0.0790084007660007	0.0633986410113654
0.0630957344480193	0.0828237275358526	0.0633986410113654
0.1	0.0773827266399223	0.0633986410113654
0.158489319246111	0.0755342366889461	0.0633986410113654
0.251188643150958	0.0780785325583471	0.0633986410113654
0.398107170553497	0.0649025974702472	0.0633986410113654
0.630957344480193	0.0749096941542506	0.0633986410113654
1	0.067414801302189	0.0633986410113654
1.58489319246111	0.073290064123651	0.0633986410113654
2.51188643150958	0.0793723244040601	0.0633986410113654
3.98107170553497	0.0959991760670955	0.0633986410113654
6.30957344480193	0.125632286289083	0.0633986410113654
10	0.151538133656524	0.0633986410113654
15.8489319246111	0.254303726763982	0.0633986410113654
25.1188643150958	0.41219419623792	0.0633986410113654
39.8107170553497	0.582010203520794	0.0633986410113654
63.0957344480193	0.742167337758959	0.0633986410113654
100	0.901533971387884	0.0633986410113654


==> results/varyPenalty_L=5_SNR=5_N=8_uncorr_runtime.csv <==
penaltyFactor	Pilanci
0.01	0.8718637
0.0158489319246111	0.83706225
0.0251188643150958	0.80866385
0.0398107170553497	0.81328903
0.0630957344480193	0.80212015
0.1	0.79726832
0.158489319246111	0.78832229
0.251188643150958	0.78070488
0.398107170553497	0.77506904
0.630957344480193	0.76277266
1	0.74483542
1.58489319246111	0.71567765
2.51188643150958	0.65097532
3.98107170553497	0.56734886
6.30957344480193	0.41435765
10	0.38677953
15.8489319246111	0.38025754
25.1188643150958	0.37862243
39.8107170553497	0.37020601
63.0957344480193	0.3674465
100	0.35940214


==> results/varySNR_L=3_N=8_corr_fminconDML_rmse.csv <==
SNR	MUSIC	root-MUSIC	DML	SPARROW	Pilanci	SCIP-SDP	SBL	CRB
-10	1.36097373838467	1.29086141426253	0.946148437579235	1.61921818125263	0.921144132694958	0.916314399916959	0.923218384803432	0.282691569939396
-7	1.24772814442766	1.18932685687672	0.739584434699468	1.23868220525554	0.702278323305015	0.719330500249481	0.77642488406228	0.185297226938255
-4	1.19913437269842	1.13002749899944	0.454380796503022	0.667296804654927	0.429107759600743	0.424504700020152	0.463746558180316	0.125574772551648
-1	1.13466962620824	1.04449594529804	0.188786654189387	0.253046882265208	0.175855666565099	0.160115954775188	0.236115913791312	0.0868261962608557
2	1.15983701928032	1.00219967574713	0.0827771235892208	0.086381230394014	0.0865255658346754	0.082782309235662	0.0827698439722265	0.060698908845582
5	1.10936053875198	1.00470693600118	0.0540259511436458	0.0570928020884167	0.0540427665702419	0.0540427670982154	0.0540505948903105	0.0426750559971957
10	1.13578593683328	0.891042421300122	0.0286484649631127	0.0286484655401772	0.0286484646017794	0.0286484658270859	0.028648465397689	0.0238553119272327
15	1.07651552305163	0.576843504670071	0.0151267950176476	0.0151267949422411	0.0151267950556259	0.0151267950917562	0.015126795060757	0.0133756677597132
20	0.978501365230415	0.145464082588603	0.00812828309278773	0.00812828306393152	0.00812828314290949	0.00812828319158237	0.00812828308373416	0.0075112707839367
25	0.488139565169343	0.00458258684521564	0.00458258687590667	0.00458258580259979	0.00458258692302879	0.00458258693224777	0.00458258665853984	0.00422152696397069
30	0.00253614049060075	0.0025361392224509	0.00253613992379686	0.00253613989932192	0.00253613996382949	0.0025361399414781	0.00253613994118194	0.00237346919092361
35	0.00141284628178036	0.00141284675265029	0.0014128469695586	0.00141284632865066	0.00141284690532644	0.00141284690532644	0.00141284686760245	0.00133461292891197
40	0.000834769408371014	0.000834769634126753	0.000834769295987911	0.000834769677442907	0.000834769283225903	0.000834769283225903	0.000834769025753319	0.00075049235255044


==> results/varySNR_L=3_N=8_corr_fminconMAP_rmse.csv <==
SNR	MUSIC	root-MUSIC	DML	SPARROW	Pilanci	SCIP-SDP	SBL	CRB
-10	1.35423353718847	1.29585646090839	0.954362608493722	1.62334845910674	0.896010598746425	0.893722728753996	0.907245035643311	0.282691569939396
-7	1.29418892235317	1.24251265881273	0.731980868220297	1.23716391773426	0.692643914088741	0.71581868283313	0.766331745927838	0.185297226938255
-4	1.21445895046015	1.15398330057158	0.48232405595889	0.647286157390048	0.396056351408847	0.389586954014223	0.440770673948668	0.125574772551648
-1	1.21036005299634	1.10689723546907	0.19448176267819	0.232620112608321	0.146219621897032	0.135495013384321	0.215416557998426	0.0868261962608557
2	1.19370388992707	1.07749558957199	0.0579482634151996	0.0579482635824955	0.0579482641825847	0.0579482626721701	0.0579482637082493	0.060698908845582
5	1.10676357041004	0.973472855596298	0.0405027684632572	0.040502768892451	0.040502768522379	0.0405027682930279	0.0405027675532767	0.0426750559971957
10	0.986215062981601	0.821996357357573	0.0260033990415657	0.0260033989440017	0.0260033995263395	0.0260033993432533	0.0260033994287017	0.0238553119272327
15	1.01203925023839	0.629875815698098	0.0143032845610134	0.0143032845811802	0.014303284577563	0.0143032845342518	0.014303284564141	0.0133756677597132
20	0.897940259725935	0.147512035478671	0.0079941063335206	0.00799410658455393	0.00799410632044049	0.0079941063411769	0.00799410631445379	0.0075112707839367
25	0.466141213587063	0.00454029631402544	0.00454029602889386	0.00454029574895571	0.00454029597385716	0.00454029597165004	0.00454029621708473	0.00422152696397069
30	0.00253297237070686	0.00253297289539708	0.00253297242934511	0.00253297233014373	0.00253297242107335	0.00253297241934222	0.00253297270817531	0.00237346919092361
35	0.00141200965654135	0.00141200935327157	0.00141200914296508	0.00141200926864517	0.00141200915322364	0.00141200915322364	0.00141200930637597	0.00133461292891197
40	0.000835419760381151	0.000835420463165703	0.000835420418608046	0.000835419870445101	0.000835420424863679	0.000835420424863679	0.000835420570006816	0.00075049235255044


==> results/varySNR_L=3_N=8_corr_rmse.csv <==
SNR	MUSIC	root-MUSIC	DML	SPARROW	Pilanci	SCIP-SDP	SBL	CRB
-10	1.34519363245068	1.26473952419499	0.94677894483785	1.6258624740838	0.899256774639548	0.897880151188667	0.926114659026336	0.282691569939396
-7	1.34656249802807	1.24741802426426	0.732460603562187	1.24302040548942	0.692363116984802	0.718699545150228	0.77848133480803	0.185297226938255
-4	1.30115296575058	1.22033072951633	0.445744653435645	0.663255612388885	0.396015168817193	0.379695406022836	0.448635857260149	0.125574772551648
-1	1.35985366097586	1.15055305555793	0.186671592032941	0.236086733894739	0.155352736148409	0.132345222595302	0.221550970557005	0.0868261962608557
2	1.36489336171713	1.15584712734051	0.0828014806064686	0.065548209606423	0.0691626218877989	0.0604841579644658	0.0713632669583036	0.060698908845582
5	1.37445306911648	1.12067996391413	0.0559050509973082	0.0520026115296	0.047988620459308	0.0446504209276917	0.0442061270800292	0.0426750559971957
10	1.37783582694822	0.940021276916633	0.0332474915282643	0.0429989056969757	0.0309942171225434	0.0286786860477274	0.0293589075244375	0.0238553119272327
15	1.36597277085134	0.638037012362671	0.0200340687907117	0.0342226979590438	0.0203598473679385	0.0193660777454133	0.0198691765315922	0.0133756677597132
20	1.14874659795613	0.190651725891013	0.0184971967039449	0.0444288293815837	0.0183184756362814	0.0184971967039449	0.0181379936423422	0.0075112707839367
25	0.58208549122049	0.0962234889379323	0.0181379936423422	0.0625695059841356	0.0181379936423422	0.0181379936423422	0.0181379936423422	0.00422152696397069
30	0.0267804266796821	0.0197513875053438	0.0181379936423422	0.0835529782814703	0.0181379936423422	0.0181379936423422	0.0181379936423423	0.00237346919092361
35	0.0191954481837232	0.0123306644220198	0.0181379936423422	0.341688220939236	0.0181379936423422	0.0181379936423422	0.0181379936423423	0.00133461292891197
40	0.0181379936423422	0.00646812461321986	0.0181379936423423	0.74124279221362	0.0181379936423423	0.0181379936423423	0.0181379936423424	0.00075049235255044


==> results/varySNR_L=3_N=8_uncorr_fminconDML_rmse.csv <==
SNR	MUSIC	root-MUSIC	DML	SPARROW	Pilanci	SBL	CRB	SCIP-SDP
-10	1.29747338556207	1.24936380496482	1.04063798724761	1.75430516679088	1.00051526757254	1.06276734618735	0.491697207043892	1.00051526757254
-7	1.34449641996989	1.19452293767344	0.863183668816502	1.30729095183353	0.806793881984735	0.879976202837885	0.282921434493047	0.806793881984735
-4	1.36507080260718	1.10840552252623	0.606233877268943	0.848326617816165	0.557906682402119	0.649722130423565	0.17209852870079	0.557906682402119
-1	1.31352893881876	0.911784560332639	0.31686893834346	0.484183753216871	0.263438810992176	0.39139933833285	0.110295432396596	0.263438810992176
2	1.25548883179821	0.567779163353418	0.142680395565991	0.183891907187935	0.116471610676744	0.230090957950338	0.0735920797689067	0.116471610676744
5	1.17016188448541	0.264059875647682	0.0631896169509473	0.080030261879222	0.0630249290512895	0.126425735118599	0.0504166048491033	0.0630249290512895
10	0.751394741680267	0.0561895130734342	0.0309254669719578	0.0309254676249066	0.0309254673627348	0.0406099226775643	0.0276788583032321	0.0309254673627348
15	0.213196398441225	0.0171534893725754	0.017153489698754	0.0171534893181638	0.0171534900035435	0.017153489971067	0.015443058065338	0.0171534900035435
20	0.00962481699231356	0.00962481690002392	0.00962481738659541	0.0355111143934542	0.00962481751802593	0.00962481722756527	0.00866245460035731	0.00962481751802593


==> results/varySNR_L=3_N=8_uncorr_fminconMAP_rmse.csv <==
SNR	MUSIC	root-MUSIC	DML	SPARROW	Pilanci	SBL	CRB	SCIP-SDP
-10	1.30838097635626	1.24319003582995	1.03242247690281	1.75631652667621	0.9868077426195	1.04862918914912	0.491697207043892	0.9868077426195
-7	1.36520546414502	1.20598211401718	0.849235262740352	1.30809800826786	0.796377168474999	0.876460189548253	0.282921434493047	0.796377168474999
-4	1.38452046598496	1.10953799604477	0.601498936091853	0.847856916755332	0.537915256125713	0.64397032709598	0.17209852870079	0.537915256125713
-1	1.33369967783431	0.92508781097566	0.311616543426364	0.477485329651124	0.246514608305904	0.385203297817041	0.110295432396596	0.246514608305904
2	1.2695552216001	0.577004491158831	0.132356097710256	0.174392023424869	0.0998096835434938	0.222320331412276	0.0735920797689067	0.0998096835434938
5	1.15974562612229	0.247997256718437	0.0538833409625585	0.0923972536119633	0.0538833409625235	0.129538590465855	0.0504166048491033	0.0538833409625235
10	0.730011676644538	0.0558774918107436	0.0305100952124203	0.0305100954666191	0.0305100955566431	0.0402761491231118	0.0276788583032321	0.0305100955566431
15	0.193241027288333	0.0170064286923786	0.0170064287576038	0.0170064284902407	0.0170064286981272	0.0170064288664603	0.015443058065338	0.0170064286981272
20	0.00970583460143747	0.00970583517965294	0.00970583500249829	0.0426083010988957	0.00970583494126737	0.00970583500651138	0.00866245460035731	0.00970583494126737


==> results/varySNR_L=3_N=8_uncorr_rmse.csv <==
SNR	MUSIC	root-MUSIC	DML	SPARROW	Pilanci	SBL	CRB	SCIP-SDP
-10	1.32711424576848	1.1812657014916	1.0397725682443	1.75630221473074	1.00169621410767	1.05916316511147	0.491697207043892	1.00169621410767
-7	1.39124110281008	1.07724036697304	0.863351731000078	1.3105309803905	0.79986536604713	0.880525149564449	0.282921434493047	0.79986536604713
-4	1.42177159619679	0.949827408696366	0.603373383212548	0.851661760920429	0.542387275253483	0.653241798861651	0.17209852870079	0.542387275253483
-1	1.40999960848464	0.788021560040482	0.309413119692461	0.479049101381194	0.249654180350554	0.393782483883741	0.110295432396596	0.249654180350554
2	1.38320486979786	0.49167909517322	0.14379665918897	0.178844664284541	0.106807990058823	0.239877280303086	0.0735920797689067	0.106807990058823
5	1.27391433610109	0.215186011187688	0.0630305065682629	0.0936735623652433	0.0564438508667829	0.131432262387943	0.0504166048491033	0.0564438508667829
10	0.809941337164667	0.054891978637042	0.0341842238626092	0.0555389985699578	0.0335234090520444	0.0436519372197494	0.0276788583032321	0.0335234090520444
15	0.216011244415295	0.0191518753186707	0.0262844499291169	0.0548115642879454	0.0258808259532147	0.0258808259532148	0.015443058065338	0.0258808259532147
20	0.025753396198428	0.0108962149150006	0.0256509966032372	0.0699289639128622	0.0256509966032372	0.0256509966032372	0.00866245460035731	0.0256509966032372


==> results/varySNR_NGrd=1000_rmse.csv <==
SNR	MUSIC	root-MUSIC	SPARROW	Pilanci	fmincon	SCIP-SDP	CRB
-10	1.35446824275415	1.21099208846302	1.77858025335254	1.0316216718392	1.01720679841866	1.03684715915694	0.365300669914508
-7	1.28590257890784	0.997015080844968	1.2581333317424	0.69747124521777	0.704549837694168	0.704294204108615	0.215086118216368
-4	1.3684772985724	0.832528263163297	0.648820682595403	0.453994021686725	0.462582148202437	0.450340568853446	0.13394263078486
-1	1.3352391467603	0.565037751518732	0.238558981694893	0.159337807962335	0.177258803151446	0.160666490811236	0.0875057277022984
2	1.20986367293834	0.222451413107569	0.0659781797216838	0.0828954764108569	0.0725367496341269	0.0783234509698929	0.0591539075510202
5	0.82701325578842	0.108132414264811	0.0510587059618836	0.0584419895056875	0.0472540832968045	0.054317465491491	0.0408430051540415
10	0.292124997056506	0.028595636678446	0.0401646786956301	0.039146037448198	0.0243798505897387	0.0326369067944554	0.022557440232721
15	0.0806434210212503	0.0160896320989858	0.0697292997111027	0.0269787340632399	0.0142442031532467	0.020952565434728	0.0126109549675193
20	0.00940487344444176	0.00923061616897176	0.0462177696181761	0.0186250822965445	0.00800065420738799	0.0160268392963454	0.00707843503922436


==> results/varySNR_NGrd=1000_runtime.csv <==
SNR	MUSIC	root-MUSIC	SPARROW	Pilanci	fmincon	SCIP-SDP
-10	0.000546620253164557	0.000238101265822785	0.327649721518987	1.21981555696203	0.0228942088607595	600.110776297468
-7	0.000378063291139241	0.000177778481012658	0.680591518987342	1.29532732278481	0.015428	600.114185886076
-4	0.000372835443037975	0.000180493670886076	1.09404423417722	1.36160293037975	0.0144833417721519	600.119823594937
-1	0.000346803797468354	0.000176759493670886	1.34270808227848	1.34523546202532	0.0143619936708861	600.118031341772
2	0.000425822784810127	0.000197253164556962	1.43419375316456	1.35286682911392	0.013886246835443	600.119031898734
5	0.000373449367088608	0.000170094936708861	1.50209213924051	1.42755925949367	0.0130496265822785	600.115190341772
10	0.000449411392405063	0.000181132911392405	1.60828313291139	1.52405789873418	0.0136164303797468	600.103878689873
15	0.000375189873417722	0.000183	1.89488128481013	1.58189894303797	0.0145655759493671	600.106117613924
20	0.000331341772151899	0.000170993670886076	2.16992705696203	1.61706663291139	0.0136992911392405	600.105869924051

